Optical IFU spectroscopy of a bipolar microquasar jet in NGC 300

We recently reported the discovery of a candidate jet-driving microquasar (S10) in the nearby spiral galaxy NGC 300. However, in the absence of kinematic information, we could not reliably determine the jet power or the dynamical age of the jet cavity. Here, we present optical MUSE integral field unit (IFU) observations of S10, which reveal a bipolar line-emitting jet structure surrounding a continuum-emitting central source. The optical jet lobes of S10 have a total extent of $\sim$ 40 pc and a shock velocity of $\sim$ 150 km s$^{-1}$. Together with the jet kinematics, we exploit the MUSE coverage of the Balmer H$\beta$ line to estimate the density of the surrounding matter and therefore compute the jet power to be $P_{jet}\approx$ 6.3 $\times$ 10$^{38}$ erg s$^{-1}$. An optical analysis of a microquasar jet bubble and a consequent robust derivation of the jet power have been possible only in a handful of similar sources. This study therefore adds valuable insight into microquasar jets, and demonstrates the power of optical integral field spectroscopy in identifying and analysing these objects.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
